BIDCD -- Bosch Industrial Depth Completion Dataset

We introduce BIDCD -- the Bosch Industrial Depth Completion Dataset. BIDCD is a new RGBD dataset of metallic industrial objects, collected with a depth camera mounted on a robotic manipulator. The main purpose of this dataset is to facilitate the training of domain-specific depth completion models, to be used in logistics and manufacturing tasks. We trained a State-of-the-Art depth completion model on this dataset, and report the results, setting an initial benchmark. Further, we propose to use this dataset for learning synthetic-to-depth-camera domain adaptation. Modifying synthetic RGBD data to mimic characteristics of real-world depth acquisition could potentially enhance training on synthetic data. For this end, we trained a Generative Adversarial Network (GAN) on a synthetic industrial dataset and our real-world data. Finally, to address geometric distortions in the generated images, we introduce an auxiliary loss that promotes preservation of the original shape. The BIDCD data is publicly available at https://zenodo.org/communities/bidcd.

==> notes.txt <==
point to dataset 
need to describe (a) acquisition setup and (b) ground truth generation (fusion)
consider: providing raw data and generation code
don't give acquisition code; messy, requires calibration, etc.

point to models code
https://github.com/botach/depth_completion

relevant works

self ref. 1st DDC  :-)
- and the work it relied on
? same family, i.e. using global optimization - https://arxiv.org/pdf/1803.09326v2.pdf

papers from Adams review (NLSPN, CSPN, etc.) - focusing of affinity and validity maps
[the file is in the old/Yuri-cleaned code]
https://github.com/botach/BoschDepthCompletionClean/blob/master/docs/literature/literautre_review.md
this review largely follows papers-with-code
https://paperswithcode.com/task/depth-completion

check for updates here:
https://github.com/alexklwong/awesome-state-of-depth-completion

this is ranked high, end-to-end [Soato]
https://arxiv.org/pdf/1901.10034.pdf
(for ref: https://openaccess.thecvf.com/content_CVPR_2019/papers/Yang_Dense_Depth_Posterior_DDP_From_Single_Image_and_Sparse_Range_CVPR_2019_paper.pdf)

clear grasp
https://paperswithcode.com/paper/cleargrasp-3d-shape-estimation-of-transparent

maybe this samsung-russian paper, using SPADE (benchmarking was weird, no code?)
https://arxiv.org/pdf/2005.08607v1.pdf


==> old/README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> old/template_2017/README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

